LiDAR ICPS-net: Indoor Camera Positioning based-on Generative Adversarial Network for RGB to Point-Cloud Translation

Indoor positioning aims at navigation inside areas with no GPS-data availability and could be employed in many applications such as augmented reality, autonomous driving specially inside closed areas and tunnels. In this paper, a deep neural network-based architecture has been proposed to address this problem. In this regard, a tandem set of convolutional neural networks, as well as a Pix2Pix GAN network have been leveraged to perform as the scene classifier, scene RGB image to point cloud converter, and position regressor, respectively. The proposed architecture outperforms the previous works, including our recent work, in the sense that it makes data generation task easier and more robust against scene small variations, whilst the accuracy of the positioning is remarkably well, for both Cartesian position and quaternion information of the camera.

==> ref.txt <==

// first [] in the article
@inproceedings{kendall2015posenet,
  title={Posenet: A convolutional network for real-time 6-dof camera relocalization},
  author={Kendall, Alex and Grimes, Matthew and Cipolla, Roberto},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={2938--2946},
  year={2015}
}

//2nd []
@inproceedings{henriques2018mapnet,
  title={Mapnet: An allocentric spatial memory for mapping environments},
  author={Henriques, Joao F and Vedaldi, Andrea},
  booktitle={proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={8476--8484},
  year={2018}
}


// 3 []
// our uploaded dataset address
https://mega.nz/#F!FE9HFCLS



// 4 []
@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}


// 5[]
@inproceedings{kendall2017geometric,
  title={Geometric loss functions for camera pose regression with deep learning},
  author={Kendall, Alex and Cipolla, Roberto},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={5974--5983},
  year={2017}
}


// 6 , 7 []
@article{ramachandran2017swish,
  title={Swish: a self-gated activation function},
  author={Ramachandran, Prajit and Zoph, Barret and Le, Quoc V},
  journal={arXiv preprint arXiv:1710.05941},
  volume={7},
  year={2017},
  publisher={Technical report}
}


// 8 []
https://sketchfab.com/TheHallwylMuseum


---------------------------------------------------
other ref :

abstract:
Eff Net b0

@article{tan2019efficientnet,
  title={EfficientNet: Rethinking Model Scaling for Convolutional Neural Networks},
  author={Tan, Mingxing and Le, Quoc V},
  journal={arXiv preprint arXiv:1905.11946},
  year={2019}
}

Mobile net v2

@inproceedings{sandler2018mobilenetv2,
  title={Mobilenetv2: Inverted residuals and linear bottlenecks},
  author={Sandler, Mark and Howard, Andrew and Zhu, Menglong and Zhmoginov, Andrey and Chen, Liang-Chieh},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4510--4520},
  year={2018}
}

1. INTRODUCTION
// there is another solution for indoor navigation that works with bluetooth and wifi signals and its not vision-based

@article{yang2015wifi,
  title={WiFi-based indoor positioning},
  author={Yang, Chouchang and Shao, Huai-Rong},
  journal={IEEE Communications Magazine},
  volume={53},
  number={3},
  pages={150--157},
  year={2015},
  publisher={IEEE}
}


//state-of-the-art sift base method for indoor camera positioning

@article{sattler2016efficient,
  title={Efficient \& effective prioritized matching for large-scale image-based localization},
  author={Sattler, Torsten and Leibe, Bastian and Kobbelt, Leif},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={39},
  number={9},
  pages={1744--1756},
  year={2016},
  publisher={IEEE}
}



//dropconnect
@inproceedings{wan2013regularization,
  title={Regularization of neural networks using dropconnect},
  author={Wan, Li and Zeiler, Matthew and Zhang, Sixin and Le Cun, Yann and Fergus, Rob},
  booktitle={International conference on machine learning},
  pages={1058--1066},
  year={2013}
}



// there is another solution that using RGB-D (depth) and IR based method 
and one of our novelity is based-on just RGB

@article{zhang2018real,
  title={Real-time Calibration and registration method for indoor scene with joint depth and color camera},
  author={Zhang, Fengquan and Lei, Tingshen and Li, Jinhong and Cai, Xingquan and Shao, Xuqiang and Chang, Jian and Tian, Feng},
  journal={International Journal of Pattern Recognition and Artificial Intelligence},
  volume={32},
  number={07},
  pages={1854021},
  year={2018},
  publisher={World Scientific}
}




==> reference.txt <==

// first [] in the article
@inproceedings{kendall2015posenet,
  title={Posenet: A convolutional network for real-time 6-dof camera relocalization},
  author={Kendall, Alex and Grimes, Matthew and Cipolla, Roberto},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={2938--2946},
  year={2015}
}

//2nd []
@inproceedings{henriques2018mapnet,
  title={Mapnet: An allocentric spatial memory for mapping environments},
  author={Henriques, Joao F and Vedaldi, Andrea},
  booktitle={proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={8476--8484},
  year={2018}
}


// 3 []
// our uploaded dataset address
https://mega.nz/#F!FE9HFCLS



// 4 []
@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}


// 5[]
@inproceedings{kendall2017geometric,
  title={Geometric loss functions for camera pose regression with deep learning},
  author={Kendall, Alex and Cipolla, Roberto},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={5974--5983},
  year={2017}
}


// 6 , 7 []
@article{ramachandran2017swish,
  title={Swish: a self-gated activation function},
  author={Ramachandran, Prajit and Zoph, Barret and Le, Quoc V},
  journal={arXiv preprint arXiv:1710.05941},
  volume={7},
  year={2017},
  publisher={Technical report}
}


// 8 []
https://sketchfab.com/TheHallwylMuseum


---------------------------------------------------
other ref :

abstract:
Eff Net b0

@article{tan2019efficientnet,
  title={EfficientNet: Rethinking Model Scaling for Convolutional Neural Networks},
  author={Tan, Mingxing and Le, Quoc V},
  journal={arXiv preprint arXiv:1905.11946},
  year={2019}
}

Mobile net v2

@inproceedings{sandler2018mobilenetv2,
  title={Mobilenetv2: Inverted residuals and linear bottlenecks},
  author={Sandler, Mark and Howard, Andrew and Zhu, Menglong and Zhmoginov, Andrey and Chen, Liang-Chieh},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4510--4520},
  year={2018}
}

1. INTRODUCTION
// there is another solution for indoor navigation that works with bluetooth and wifi signals and its not vision-based

@article{yang2015wifi,
  title={WiFi-based indoor positioning},
  author={Yang, Chouchang and Shao, Huai-Rong},
  journal={IEEE Communications Magazine},
  volume={53},
  number={3},
  pages={150--157},
  year={2015},
  publisher={IEEE}
}


//state-of-the-art sift base method for indoor camera positioning

@article{sattler2016efficient,
  title={Efficient \& effective prioritized matching for large-scale image-based localization},
  author={Sattler, Torsten and Leibe, Bastian and Kobbelt, Leif},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={39},
  number={9},
  pages={1744--1756},
  year={2016},
  publisher={IEEE}
}



//dropconnect
@inproceedings{wan2013regularization,
  title={Regularization of neural networks using dropconnect},
  author={Wan, Li and Zeiler, Matthew and Zhang, Sixin and Le Cun, Yann and Fergus, Rob},
  booktitle={International conference on machine learning},
  pages={1058--1066},
  year={2013}
}



// there is another solution that using RGB-D (depth) and IR based method 
and one of our novelity is based-on just RGB

@article{zhang2018real,
  title={Real-time Calibration and registration method for indoor scene with joint depth and color camera},
  author={Zhang, Fengquan and Lei, Tingshen and Li, Jinhong and Cai, Xingquan and Shao, Xuqiang and Chang, Jian and Tian, Feng},
  journal={International Journal of Pattern Recognition and Artificial Intelligence},
  volume={32},
  number={07},
  pages={1854021},
  year={2018},
  publisher={World Scientific}
}



